Moments of proton GPDs from the OPE of nonlocal quark bilinears up to NNLO

For the first time, we present a lattice QCD determination of Mellin moments of unpolarized generalized parton distributions (GPDs) of the proton from an analysis of the quasi-GPD matrix elements within the short-distance factorization framework. We perform our calculation on an $N_f$=2+1+1 twisted mass fermions ensemble with a clover improvement at lattice spacing $a=0.093$ fm and a pion mass of $m_\pi=260$ MeV. Focusing on the zero-skewness case, the iso-vector and iso-scalar quasi-GPDs are calculated from the $\gamma_0$ definition, as well as a recently proposed Lorentz-invariant definition. We utilize data on both symmetric and asymmetric kinematic frames, which allows us to obtain the Mellin moments for several values of the momentum transfer, $-t$, in the range 0.17 to $2.77~\rm{GeV}^2$. We use the ratio scheme for GPDs, i.e. renormalization group invariant ratios with leading-twist factorization formula and perturbatively calculated matching coefficients up to the next-next-to-leading order (NNLO) to extract Mellin moments of GPDs, which are consistent with renormalization-group improved results. We compare our determination from quasi-GPDs with the results extracted using standard calculations of Mellin moments of local operators, specifically those related to the electromagnetic and gravitational form factors. We estimated the moments of GPDs up to the fifth ones for the first time. By extrapolating the Mellin moments to $-t=0$, we obtained the quark charges, momentum fraction, as well as the angular momentum contributions to the proton spin. The impact parameter space interpretation of the GPD moments is discussed, which provides insights into the spatial distribution of unpolarized quarks and their correlations in the transverse plane of an unpolarized or transversely polarized proton.

==> figure/plot_moms_u+d_Qsq_E_0.txt <==
rGPD_moms_u+d_FitQsq_E_x0 $-t$~$[\rm{GeV}^2]$ ~
/Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/plot_LI_x0/
figaxes 0.15 0.18 0.75 0.78
xlimit -0.1 3
ylimit -0.1 0.4
none /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/poleForm_u+d/results/data/rGPD_E_u+d_LI_PD0_moms_QsqMax_xn_mr.txt 0 1 4
range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/zExpension_u+d/results/bands/rGPD_E_u+d_LI_PD0_moms_QsqMax1.0_k0-2_x0_zr_band#.txt 0 1
range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/zExpension_u+d/results/bands/rGPD_E_u+d_LI_PD0_moms_QsqMax1.5_k0-2_x0_zr_band#.txt 0 1
range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/poleForm_u+d/results/bands/rGPD_E_u+d_LI_PD0_moms_QsqMax1.0_x0_mr_band#.txt 0 1
range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/poleForm_u+d/results/bands/rGPD_E_u+d_LI_PD0_moms_QsqMax1.5_x0_mr_band#.txt 0 1
text 0.2 0.34 $u+d$, $B_{10}$

==> figure/plot_moms_u+d_Qsq_H_0.txt <==
rGPD_moms_u+d_FitQsq_H_x0 $-t$~$[\rm{GeV}^2]$ ~
/Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/plot_LI_x0/
figaxes 0.15 0.18 0.75 0.78
xlimit -0.1 3
ylimit 0 3
none /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/zExpension_u+d/results/data/rGPD_H_u+d_LI_PD0_moms_QsqMax_k0-2_xn_zr.txt 0 1 4
range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/zExpension_u+d/results/bands/rGPD_H_u+d_LI_PD0_moms_QsqMax1.0_k0-2_x0_zr_band#.txt 0 1
range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/zExpension_u+d/results/bands/rGPD_H_u+d_LI_PD0_moms_QsqMax1.5_k0-2_x0_zr_band#.txt 0 1
range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/poleForm_u+d/results/bands/rGPD_H_u+d_LI_PD0_moms_QsqMax1.0_x0_mr_band#.txt 0 1
range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/poleForm_u+d/results/bands/rGPD_H_u+d_LI_PD0_moms_QsqMax1.5_x0_mr_band#.txt 0 1
text 0.2 2.6 $u+d$, $A_{10}$

==> figure/plot_moms_u-d_Qsq_E_0.txt <==
rGPD_moms_u-d_FitQsq_E_x0 ~ ~
/Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/plot_LI_x0/
figaxes 0.15 0.05 0.75 0.78
xlimit -0.1 3
ylimit 0 3
This~work /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/poleForm_u-d/results/data/rGPD_E_u-d_LI_PD0_moms_QsqMax_xn_mr.txt 0 1 4
zExp,$-t\in[0,1.0]\rm{GeV}^2$range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/zExpension_u-d/results/bands/rGPD_E_u-d_LI_PD0_moms_QsqMax1.0_k0-2_x0_zr_band#.txt 0 1
zExp,$-t\in[0,1.5]\rm{GeV}^2$range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/zExpension_u-d/results/bands/rGPD_E_u-d_LI_PD0_moms_QsqMax1.5_k0-2_x0_zr_band#.txt 0 1
Dipole,$-t\in[0,1.0]\rm{GeV}^2$range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/poleForm_u-d/results/bands/rGPD_E_u-d_LI_PD0_moms_QsqMax1.0_x0_mr_band#.txt 0 1
Dipole,$-t\in[0,1.5]\rm{GeV}^2$range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/poleForm_u-d/results/bands/rGPD_E_u-d_LI_PD0_moms_QsqMax1.5_x0_mr_band#.txt 0 1
ETMC'11 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0118/data/xyscan_F2_a089.txt 0 1 -1
text 0.2 2.6 $u-d$, $B_{10}$

==> figure/plot_moms_u-d_Qsq_H_0.txt <==
rGPD_moms_u-d_FitQsq_H_x0 ~ ~
/Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/plot_LI_x0/
figaxes 0.15 0.05 0.75 0.78
xlimit -0.1 3
ylimit 0 1.1
none /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/poleForm_u-d/results/data/rGPD_H_u-d_LI_PD0_moms_QsqMax_xn_mr.txt 0 1 4
range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/zExpension_u-d/results/bands/rGPD_H_u-d_LI_PD0_moms_QsqMax1.0_k0-2_x0_zr_band#.txt 0 1
range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/zExpension_u-d/results/bands/rGPD_H_u-d_LI_PD0_moms_QsqMax1.5_k0-2_x0_zr_band#.txt 0 1
range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/poleForm_u-d/results/bands/rGPD_H_u-d_LI_PD0_moms_QsqMax1.0_x0_mr_band#.txt 0 1
range 0 2 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0213/ModelFit_Qsq_SysErr/poleForm_u-d/results/bands/rGPD_H_u-d_LI_PD0_moms_QsqMax1.5_x0_mr_band#.txt 0 1
ETMC'11 /Users/Xiang/Desktop/docs/0-2023/projects/2-GPD-OPE-nucleon/data/GPD_analysis_0118/data/xyscan_F1_a089.txt 0 1 -1
text 0.2 1.0 $u-d$, $A_{10}$
